Two-Higgs-Doublet Models and Enhanced Rates for a 125 GeV Higgs

We examine the level of enhancement that can be achieved in the ZZ and \gamma\gamma channels for a two-Higgs-doublet model Higgs boson (either the light h or the heavy H) with mass near 125 GeV after imposing all constraints from LEP data, B physics, precision electroweak data, vacuum stability, unitarity and perturbativity. The latter constraints restrict substantially the possibilities for enhancing the gg -> h -> \gamma\gamma or gg -> H -> \gamma\gamma signal relative to that for the SM Higgs, hSM. Further, we find that a significant enhancement of the gg -> h -> \gamma\gamma or gg -> H -> \gamma\gamma signal in Type II models is possible only if the gg -> h -> ZZ or gg -> H -> ZZ mode is even more enhanced, a situation disfavored by current data. In contrast, in the Type I model one can achieve enhanced rates in the \gamma\gamma final state for the h while having the ZZ mode at or below the SM rate - the largest [gg -> h -> \gamma\gamma]/[gg -> hSM -> \gamma\gamma] ratio found is of order ~1.3 when the two Higgs doublet vacuum expectation ratio is tan\beta = 4 or 20 and the charged Higgs boson has its minimal LEP-allowed value of m_{H^\pm} = 90 GeV.

==> RggAAmax_table_new2/2HDMout_degAHH125_typeII_good_RggAAmax_table.dat <==
$\tan\beta$  &$R^{H+A}_{gg\text{max}}(\gam\gam)$  &$R^H_{gg}(\gam\gam)$  &$R^A_{gg}(\gam\gam)$  &$R^{H+A}_{gg}(ZZ)$  &$R^{H+A}_{gg}(\tau\tau)$  &$R^H_{\text{VBF}}(\gam\gam)$  &$R^H_{\text{VBF}}(ZZ)$  &$R^H_{VH}(b\anti{b})$  &$m_h$  &$m_{H^\pm}$  &$m_{12}$  &$\sin\alpha$  &$\mathcal{A}^H_{H^\pm}/\mathcal{A}$ &$\damu$  \cr  \hline 
 0.0	&0.00	&0.00	&0.00	&0.00	&0.00	&0.00	&0.00	&0.00	&  0	&  0	&   0	& 0.0	&-nan	& 0.0 \cr  \hline 


==> RggAAmax_table_new2/2HDMout_degAHH125_typeI_good_RggAAmax_table.dat <==
$\tan\beta$  &$R^{H+A}_{gg\text{max}}(\gam\gam)$  &$R^H_{gg}(\gam\gam)$  &$R^A_{gg}(\gam\gam)$  &$R^{H+A}_{gg}(ZZ)$  &$R^{H+A}_{gg}(\tau\tau)$  &$R^H_{\text{VBF}}(\gam\gam)$  &$R^H_{\text{VBF}}(ZZ)$  &$R^H_{VH}(b\anti{b})$  &$m_h$  &$m_{H^\pm}$  &$m_{12}$  &$\sin\alpha$  &$\mathcal{A}^H_{H^\pm}/\mathcal{A}$ &$\damu$  \cr  \hline 
 2.0	&7.42	&0.00	&7.42	&0.53	&0.24	&0.00	&0.00	&0.00	&  5	&230	&-nan	&-0.6	&-0.00	&-5.6 \cr  \hline 
 3.0	&4.50	&0.69	&3.81	&1.24	&1.46	&0.56	&0.76	&0.94	&125	& 92	&-nan	& 1.0	&0.00	&-2.0 \cr  \hline 
 4.0	&4.39	&0.00	&4.39	&0.19	&0.00	&0.00	&0.00	&0.00	&  5	& 86	&-nan	&-0.8	&-0.00	&-3.3 \cr  \hline 
 5.0	&4.51	&0.00	&4.51	&0.10	&0.00	&0.00	&0.00	&0.00	&  5	& 80	&-nan	&-0.6	&-0.00	&-4.3 \cr  \hline 
 7.0	&4.08	&0.00	&4.08	&0.17	&0.00	&0.00	&0.00	&0.00	&  5	& 80	&  10	& 0.8	&0.00	&-3.1 \cr  \hline 
10.0	&4.21	&0.84	&3.37	&1.25	&1.02	&0.82	&0.97	&0.99	& 45	& 80	&   0	&-1.0	&-0.00	&-1.6 \cr  \hline 
15.0	&3.17	&0.84	&2.33	&1.26	&1.01	&0.84	&0.99	&1.00	& 25	& 80	&   0	&-1.0	&-0.00	&-1.6 \cr  \hline 
20.0	&4.98	&0.85	&4.13	&1.26	&1.00	&0.84	&0.99	&1.00	& 25	& 80	&   0	&-1.0	&-0.00	&-1.6 \cr  \hline 
30.0	&1.21	&0.85	&0.37	&1.26	&1.00	&0.85	&1.00	&1.00	&  5	& 80	&   0	&-1.0	&-0.00	&-1.5 \cr  \hline 
40.0	&1.50	&0.85	&0.65	&1.26	&1.00	&0.85	&1.00	&1.00	&  5	& 80	&   0	&-1.0	&-0.00	&-1.5 \cr  \hline 


==> RggAAmax_table_new2/2HDMout_degHh125_typeII_good_RggAAmax_table.dat <==
$\tan\beta$  &$R^{h+H}_{gg\text{max}}(\gam\gam)$  &$R^h_{gg}(\gam\gam)$  &$R^H_{gg}(\gam\gam)$  &$R^{h+H}_{gg}(ZZ)$  &$R^{h+H}_{gg}(\tau\tau)$  &$R^{h+H}_{\text{VBF}}(\gam\gam)$  &$R^{h+H}_{\text{VBF}}(ZZ)$  &$R^{h+H}_{VH}(b\anti{b})$  &$m_A$  &$m_{H^\pm}$  &$m_{12}$  &$\sin\alpha$  &$\mathcal{A}^h_{H^\pm}/\mathcal{A}$ &$\damu$  \cr  \hline 
 1.0	&2.08	&1.96	&0.11	&3.09	&1.12	&0.87	&1.25	&0.59	&500	&500	& 100	&-0.3	&-0.06	& 0.7 \cr  \hline 
 1.2	&2.20	&2.16	&0.04	&3.20	&0.63	&1.01	&1.43	&0.51	&400	&450	& 100	&-0.2	&-0.06	& 0.8 \cr  \hline 
 1.4	&2.37	&2.35	&0.02	&3.38	&0.25	&1.13	&1.57	&0.43	&300	&340	& 100	&-0.1	&-0.06	& 1.1 \cr  \hline 
 1.6	&2.43	&2.42	&0.01	&3.29	&0.28	&1.31	&1.76	&0.37	&300	&320	&  50	&-0.1	&-0.06	& 1.1 \cr  \hline 
 1.8	&2.49	&2.48	&0.01	&3.38	&0.08	&1.32	&1.78	&0.36	&300	&320	&  50	&-0.0	&-0.06	& 1.1 \cr  \hline 
 2.0	&2.57	&2.56	&0.01	&3.36	&0.09	&1.48	&1.93	&0.30	&300	&340	&  50	&-0.0	&-0.06	& 1.1 \cr  \hline 
 3.0	&2.74	&2.73	&0.00	&3.29	&0.19	&1.98	&2.38	&0.15	&300	&320	&  50	&-0.0	&-0.05	& 1.0 \cr  \hline 
 4.0	&2.79	&2.78	&0.00	&3.25	&0.32	&2.20	&2.57	&0.09	&300	&320	&  50	&-0.0	&-0.05	& 1.0 \cr  \hline 
 5.0	&2.81	&2.81	&0.00	&3.23	&0.48	&2.32	&2.66	&0.06	&300	&320	&  50	&-0.0	&-0.05	& 0.9 \cr  \hline 


==> RggAAmax_table_new2/2HDMout_degHh125_typeI_good_RggAAmax_table.dat <==
$\tan\beta$  &$R^{h+H}_{gg\text{max}}(\gam\gam)$  &$R^h_{gg}(\gam\gam)$  &$R^H_{gg}(\gam\gam)$  &$R^{h+H}_{gg}(ZZ)$  &$R^{h+H}_{gg}(\tau\tau)$  &$R^{h+H}_{\text{VBF}}(\gam\gam)$  &$R^{h+H}_{\text{VBF}}(ZZ)$  &$R^{h+H}_{VH}(b\anti{b})$  &$m_A$  &$m_{H^\pm}$  &$m_{12}$  &$\sin\alpha$  &$\mathcal{A}^h_{H^\pm}/\mathcal{A}$ &$\damu$  \cr  \hline 
 1.4	&1.03	&0.84	&0.18	&1.07	&1.65	&0.67	&0.78	&1.07	&500	&460	& 100	&-0.4	&0.10	&-2.7 \cr  \hline 
 1.6	&1.00	&0.82	&0.18	&1.07	&1.49	&0.70	&0.78	&1.07	&400	&360	&  50	&-0.3	&0.09	&-2.5 \cr  \hline 
 1.8	&0.98	&0.85	&0.13	&1.05	&1.39	&0.73	&0.83	&1.05	&400	&350	&  50	&-0.3	&-0.06	&-2.3 \cr  \hline 
 2.0	&0.96	&0.87	&0.10	&1.04	&1.32	&0.76	&0.87	&1.04	&400	&350	&  50	&-0.3	&-0.06	&-2.1 \cr  \hline 
 3.0	&0.93	&0.88	&0.05	&1.02	&1.14	&0.83	&0.93	&1.02	&400	&350	&  50	&-0.2	&-0.05	&-1.8 \cr  \hline 
 4.0	&0.92	&0.92	&0.00	&1.00	&1.06	&0.90	&0.98	&1.00	&500	& 90	&  50	&-0.2	&-0.04	&-1.7 \cr  \hline 
 5.0	&0.95	&0.95	&0.00	&1.00	&1.04	&0.92	&0.96	&1.00	&500	& 90	&  50	&-0.1	&-0.02	&-1.6 \cr  \hline 

